Measurement of double-differential cross sections for mesonless charged-current muon neutrino interactions on argon with final-state protons using the MicroBooNE detector

Charged-current neutrino interactions with final states containing zero mesons and at least one proton are of high interest for current and future accelerator-based neutrino oscillation experiments. Using the Booster Neutrino Beam and the MicroBooNE detector at Fermi National Accelerator Laboratory, we have obtained the first double-differential cross section measurements of this channel for muon neutrino scattering on an argon target with a proton momentum threshold of 0.25 GeV/c. We also report a flux-averaged total cross section of $\sigma = (11.8 \pm 1.2) \times 10^{-38}$ cm$^2$ / Ar and several single-differential measurements which extend and improve upon previous results. Statistical and systematic uncertainties are quantified with a full treatment of correlations across 359 kinematic bins, including correlations between distributions describing different observables. The resulting data set provides the most detailed information obtained to date for testing models of mesonless neutrino-argon scattering.

==> data_files/all_unf_slice_047_params.txt <==
  av0_name  av0_units  bnb_data_pot  g1802a_chi2  g1802a_pvalue  g2111a_chi2  g2111a_pvalue  g2111b_chi2  g2111b_pvalue  gibuu_chi2  gibuu_pvalue  gv2_chi2  gv2_pvalue  gv3_chi2  gv3_pvalue  neut_chi2  neut_pvalue  num_active_vars  num_bins  num_other_vars  nuwro_chi2  nuwro_pvalue  ratio_max  uBTune_chi2  uBTune_pvalue  x0_max  x0_min  y_axis_title  y_max  y_min
  {$\text{ bin number}$}  {$$}  679000000000000000000.000000  5723.883215  0.000000  1586.046938  0.000000  2946.541152  0.000000  4835.713903  0.000000  7799.114430  0.000000  1859.024227  0.000000  2581.515919  0.000000  1  359  0  5314.672943  0.000000  12.515943  2673.044389  0.000000  359.000000  0.000000  {$d\sigma /  d\text{ bin number}\text{ }(10^{-38}\text{ cm}^{2} / \mathrm{Ar})$}  4.681500  0.000000

==> data_files/pgfplots_slice_047_params.txt <==
  av0_name  av0_units  bnb_data_pot  g1802a_chi2  g1802a_pvalue  g2111a_chi2  g2111a_pvalue  g2111b_chi2  g2111b_pvalue  gibuu_chi2  gibuu_pvalue  gv2_chi2  gv2_pvalue  gv3_chi2  gv3_pvalue  neut_chi2  neut_pvalue  num_active_vars  num_bins  num_other_vars  nuwro_chi2  nuwro_pvalue  ratio_max  uBTuneUnc_chi2  uBTuneUnc_pvalue  uBTune_chi2  uBTune_pvalue  x0_max  x0_min  y_axis_title  y_max  y_min
  {$\text{ bin number}$}  {$$}  679000000000000000000.000000  5723.883215  0.000000  1586.046938  0.000000  2946.541152  0.000000  4835.713903  0.000000  7799.114430  0.000000  1859.024227  0.000000  2581.515919  0.000000  1  359  0  5314.672943  0.000000  12.515943  978.928007  0.000000  2673.044389  0.000000  359.000000  0.000000  {$d\sigma /  d\text{ bin number}\text{ }(10^{-38}\text{ cm}^{2} / \mathrm{Ar})$}  4.681500  0.000000
